HORAE: A Domain-Agnostic Language for Automated Service Regulation

Artificial intelligence is rapidly encroaching on the field of service regulation. However, existing AI-based regulation techniques are often tailored to specific application domains and thus are difficult to generalize in an automated manner. This paper presents Horae, a unified specification language for modeling (multimodal) regulation rules across a diverse set of domains. We showcase how Horae facilitates an intelligent service regulation pipeline by further exploiting a fine-tuned large language model named RuleGPT that automates the Horae modeling process, thereby yielding an end-to-end framework for fully automated intelligent service regulation. The feasibility and effectiveness of our framework are demonstrated over a benchmark of various real-world regulation domains. In particular, we show that our open-sourced, fine-tuned RuleGPT with 7B parameters suffices to outperform GPT-3.5 and perform on par with GPT-4o.

==> figures/data.dat <==
v	set
0.48	Q7B-wa
0.46	Q7B-wa
0.58	Q7B-wa
0.49	Q7B-wa
0.5	Q7B-wa
0.32	Q7B-wa
0.35	Q7B-wa
0.32	Q7B-wa
0.25	Q7B-wa
0.34	Q7B-wa
0.54	Q7B-wr
0.61	Q7B-wr
0.61	Q7B-wr
0.43	Q7B-wr
0.57	Q7B-wr
0.4	Q7B-wr
0.42	Q7B-wr
0.37	Q7B-wr
0.39	Q7B-wr
0.41	Q7B-wr
0.51	Q7B-wf1
0.52	Q7B-wf1
0.6	Q7B-wf1
0.46	Q7B-wf1
0.53	Q7B-wf1
0.35	Q7B-wf1
0.38	Q7B-wf1
0.34	Q7B-wf1
0.31	Q7B-wf1
0.37	Q7B-wf1
0.53	Q14B-wa
0.6	Q14B-wa
0.52	Q14B-wa
0.61	Q14B-wa
0.56	Q14B-wa
0.33	Q14B-wa
0.38	Q14B-wa
0.36	Q14B-wa
0.33	Q14B-wa
0.37	Q14B-wa
0.61	Q14B-wr
0.75	Q14B-wr
0.67	Q14B-wr
0.54	Q14B-wr
0.71	Q14B-wr
0.4	Q14B-wr
0.49	Q14B-wr
0.4	Q14B-wr
0.44	Q14B-wr
0.4	Q14B-wr
0.57	Q14B-wf1
0.67	Q14B-wf1
0.58	Q14B-wf1
0.57	Q14B-wf1
0.63	Q14B-wf1
0.36	Q14B-wf1
0.43	Q14B-wf1
0.38	Q14B-wf1
0.38	Q14B-wf1
0.38	Q14B-wf1
0.63	GPT-wa
0.73	GPT-wa
0.68	GPT-wa
0.59	GPT-wa
0.74	GPT-wa
0.54	GPT-wa
0.54	GPT-wa
0.53	GPT-wa
0.47	GPT-wa
0.54	GPT-wa
0.7	GPT-wr
0.8	GPT-wr
0.55	GPT-wr
0.56	GPT-wr
0.82	GPT-wr
0.53	GPT-wr
0.64	GPT-wr
0.47	GPT-wr
0.53	GPT-wr
0.48	GPT-wr
0.66	GPT-wf1
0.76	GPT-wf1
0.61	GPT-wf1
0.57	GPT-wf1
0.78	GPT-wf1
0.54	GPT-wf1
0.59	GPT-wf1
0.5	GPT-wf1
0.5	GPT-wf1
0.51	GPT-wf1
0.79	RuleGPT-wa
0.86	RuleGPT-wa
0.83	RuleGPT-wa
0.81	RuleGPT-wa
0.85	RuleGPT-wa
0.63	RuleGPT-wa
0.72	RuleGPT-wa
0.56	RuleGPT-wa
0.48	RuleGPT-wa
0.42	RuleGPT-wa
0.6	RuleGPT-wr
0.73	RuleGPT-wr
0.69	RuleGPT-wr
0.48	RuleGPT-wr
0.74	RuleGPT-wr
0.42	RuleGPT-wr
0.47	RuleGPT-wr
0.32	RuleGPT-wr
0.47	RuleGPT-wr
0.36	RuleGPT-wr
0.68	RuleGPT-wf1
0.79	RuleGPT-wf1
0.75	RuleGPT-wf1
0.6	RuleGPT-wf1
0.79	RuleGPT-wf1
0.51	RuleGPT-wf1
0.57	RuleGPT-wf1
0.41	RuleGPT-wf1
0.47	RuleGPT-wf1
0.4	RuleGPT-wf1

